Learning Explainable and Better Performing Representations of POMDP Strategies

Strategies for partially observable Markov decision processes (POMDP) typically require memory. One way to represent this memory is via automata. We present a method to learn an automaton representation of a strategy using a modification of the L*-algorithm. Compared to the tabular representation of a strategy, the resulting automaton is dramatically smaller and thus also more explainable. Moreover, in the learning process, our heuristics may even improve the strategy's performance. In contrast to approaches that synthesize an automaton directly from the POMDP thereby solving it, our approach is incomparably more scalable.

==> data/pmax.csv <==
heuristic	automaton-result	paynt-value	storm-result
distribution	0.6721899928	0.350026	0.67219
minimizeautomaton	0.2290466599	1.1	0.1384925317
minimizeautomaton	1.1	0.869102	0.7479675087
distribution	1.1	0.869102	0.7479675087
minimizeautomaton	0.6707142857	0.928304	0.7463010141
cutoffstrategy	1.1	1.1	0.8550759632
cutoffstrategy	1.1	1.1	0.6317039733
cutoffstrategy	0.6721899928	0.350026	0.67219
distribution	1.1	1.1	0.6317039733
distribution	0.9285714286	0.928571	0.7984334793
cutoffstrategy	0.4299007784	0.318862	0.4299007834
minimizeautomaton	1.1	1.1	0.8550759632
cutoffstrategy	0.1384925354	1.1	0.1384925317
minimizeautomaton	0.4406530637	0.318862	0.4299007834
minimizeautomaton	1.1	1.1	0.6317039733
distribution	0.90310625	0.928304	0.7463010141
minimizeautomaton	0.6721899928	0.350026	0.67219
cutoffstrategy	1.1	0.869102	0.7479675087
distribution	0.2304306468	1.1	0.1384925317
distribution	0.4323404151	0.318862	0.4299007834
minimizeautomaton	0.7142857143	0.928571	0.7984334793
cutoffstrategy	0.7463008502	0.928304	0.7463010141
distribution	1.1	1.1	0.8550759632
cutoffstrategy	0.798433363	0.928571	0.7984334793


==> data/rmax.csv <==
heuristic	automaton-result	paynt-value	storm-result
cutoffstrategy	534.4444691	4000.0	534.4444533
cutoffstrategy	33.13770041	29.458565	33.13771797
minimizeautomaton	0.05653361665	4000.0	0.04731717159
minimizeautomaton	20.41150778	2.987557	50.37724365
cutoffstrategy	2.714281441	2.686917	2.714281826
cutoffstrategy	0.5630098928	1.748412	0.5630104497
minimizeautomaton	76.9648426	280.331556	160.0868451
distribution	157.9187924	280.331556	160.0868451
cutoffstrategy	395.660389	486.693945	395.6604471
distribution	534.4444691	4000.0	534.4444533
distribution	2.714281441	2.686917	2.714281826
minimizeautomaton	0.1453871343	1.748412	0.5630104497
distribution	5.666073533	6.900398	5.66607381
distribution	412.6661758	486.776524	415.6584408
distribution	20.41150778	2.987557	50.37724365
distribution	1.276098591	2.017664	1.288469101
cutoffstrategy	160.0867868	280.331556	160.0868451
cutoffstrategy	1.288469095	2.017664	1.288469101
cutoffstrategy	5.666073533	6.900398	5.66607381
minimizeautomaton	2.714281441	2.686917	2.714281826
cutoffstrategy	20.41150778	2.987557	50.37724365
minimizeautomaton	29.3065916	29.458565	33.13771797
distribution	0.1561470206	4000.0	0.04731717159
distribution	391.9017684	486.693945	395.6604471
minimizeautomaton	345.9100023	486.776524	415.6584408
distribution	0.7587359993	1.748412	0.5630104497
cutoffstrategy	415.6579912	486.776524	415.6584408
cutoffstrategy	0.04731716381	4000.0	0.04731717159
distribution	30.94377889	29.458565	33.13771797
minimizeautomaton	343.9366594	486.693945	395.6604471
minimizeautomaton	1.259414522	2.017664	1.288469101
minimizeautomaton	5.666073533	6.900398	5.66607381


==> data/rmin.csv <==
heuristic	automaton-result	paynt-value	storm-result
cutoffstrategy	3.666666667	3.666667	3.666666667
cutoffstrategy	20000	20000.0	6.556376266
cutoffstrategy	4.750000045	4.0	4.750000114
minimizeautomaton	98.0	98.0	3008.999288
minimizeautomaton	20000	10241.939783	19936.52306
cutoffstrategy	20000	15.535533	27.32696617
cutoffstrategy	11.99999714	11.989908	11.99999642
minimizeautomaton	20000	38.719378	40.482221
cutoffstrategy	8.07291668	7.666667	8.072916688
cutoffstrategy	8.979166605	7.666667	8.979166544
cutoffstrategy	3009.000097	98.0	3008.999288
distribution	20000	10241.939783	19936.52306
minimizeautomaton	11.99999714	11.989908	11.99999642
distribution	22.2006713	7.092858	8.770983685
distribution	4.0	4.0	4.750000114
distribution	7.666666667	7.666667	8.072916688
cutoffstrategy	40.482221	38.719378	40.482221
distribution	20000	38.719378	40.482221
minimizeautomaton	20000	20000.0	44.0
cutoffstrategy	120.523539	20000.0	120.523539
distribution	38.0	20000.0	38.0
minimizeautomaton	20000	20000.0	38.0
minimizeautomaton	3.666666667	3.666667	3.666666667
distribution	20000	20000.0	11.90755551
distribution	44.0	20000.0	44.0
cutoffstrategy	8.770984631	7.092858	8.770983685
cutoffstrategy	20000	20000.0	11.90755551
minimizeautomaton	4.0	4.0	4.750000114
minimizeautomaton	7.666666667	7.666667	8.072916688
cutoffstrategy	80.50793549	20000.0	80.50793549
minimizeautomaton	20000	15.535533	27.32696617
minimizeautomaton	20000	20000.0	6.556376266
distribution	20000	15.535533	27.32696617
distribution	80.50793549	20000.0	80.50793549
distribution	20000	7.666667	8.979166544
cutoffstrategy	20000	10241.939783	19936.52306
cutoffstrategy	38.0	20000.0	38.0
cutoffstrategy	44.0	20000.0	44.0
distribution	11.99999714	11.989908	11.99999642
distribution	120.523539	20000.0	120.523539
minimizeautomaton	7.093673119	7.092858	8.770983685
minimizeautomaton	7.666666667	7.666667	8.979166544
distribution	98.0	98.0	3008.999288
distribution	3.666666667	3.666667	3.666666667
minimizeautomaton	20000	20000.0	11.90755551
distribution	20000	20000.0	6.556376266


==> data/second-2.csv <==
heuristic	automaton-time	paynt-time
cutoffstrategy	1e-06	1.0699999999999998
distribution	0.018	2.07
cutoffstrategy	3600.0	3600.0
cutoffstrategy	1e-06	0.26
cutoffstrategy	12.758	3600.0
minimizeautomaton	0.111	0.24
cutoffstrategy	1e-06	5.08
minimizeautomaton	0.595	3600.0
minimizeautomaton	0.086	3600.0
minimizeautomaton	1e-06	364.48
cutoffstrategy	0.002	34.01
minimizeautomaton	3600.0	2250.44
cutoffstrategy	0.002	63.839999999999996
minimizeautomaton	1e-06	374.25
distribution	1e-06	374.25
minimizeautomaton	3600.0	2.85
cutoffstrategy	0.063	42.61000000000001
cutoffstrategy	0.001	4.99
distribution	3600.0	2250.44
minimizeautomaton	1e-06	725.97
distribution	13.196	3600.0
cutoffstrategy	3600.0	3600.0
cutoffstrategy	3600.0	3600.0
cutoffstrategy	1e-06	0.8699999999999999
distribution	0.002	34.01
minimizeautomaton	1e-06	10.16
cutoffstrategy	0.02	2.07
cutoffstrategy	0.003	349.16
minimizeautomaton	0.002	63.839999999999996
cutoffstrategy	0.001	44.4
distribution	3600.0	3600.0
cutoffstrategy	0.111	0.24
distribution	1e-06	2806.2999999999997
minimizeautomaton	1e-06	3600.0
distribution	0.007	170.69
distribution	1e-06	364.48
distribution	1e-06	0.8
distribution	3600.0	2.85
minimizeautomaton	1e-06	0.8699999999999999
distribution	0.01	4.4399999999999995
distribution	0.008	2807.37
cutoffstrategy	0.217	678.76
minimizeautomaton	3600.0	3600.0
distribution	1e-06	0.26
cutoffstrategy	0.607	3600.0
distribution	0.003	349.16
cutoffstrategy	1e-06	374.25
cutoffstrategy	0.007	2807.37
cutoffstrategy	1e-06	2806.2999999999997
cutoffstrategy	1e-06	10.16
distribution	1e-06	10.16
minimizeautomaton	8.96	3600.0
minimizeautomaton	0.002	34.01
cutoffstrategy	1e-06	364.48
cutoffstrategy	1e-06	3600.0
minimizeautomaton	0.22	678.76
minimizeautomaton	3600.0	3600.0
minimizeautomaton	1e-06	5.08
distribution	3.111	3600.0
minimizeautomaton	3.143	3600.0
distribution	1e-06	725.97
minimizeautomaton	0.018	2.07
minimizeautomaton	1e-06	1.0699999999999998
distribution	0.09	3600.0
distribution	3600.0	3600.0
distribution	8.936	3600.0
distribution	0.002	4.99
cutoffstrategy	0.009	4.4399999999999995
minimizeautomaton	0.007	170.69
cutoffstrategy	3600.0	3600.0
cutoffstrategy	3600.0	2250.44
minimizeautomaton	13.297	3600.0
distribution	0.002	63.839999999999996
minimizeautomaton	1e-06	0.26
minimizeautomaton	0.003	349.16
cutoffstrategy	1e-06	3600.0
cutoffstrategy	0.007	170.69
cutoffstrategy	0.086	3600.0
minimizeautomaton	0.063	42.61000000000001
distribution	1e-06	5.08
minimizeautomaton	3600.0	3600.0
distribution	0.063	42.61000000000001
distribution	1e-06	3600.0
distribution	0.001	44.4
distribution	0.595	3600.0
cutoffstrategy	3600.0	2.85
cutoffstrategy	3.1	3600.0
cutoffstrategy	8.891	3600.0
distribution	0.221	678.76
distribution	1e-06	0.8699999999999999
distribution	1e-06	3600.0
minimizeautomaton	0.001	4.99
minimizeautomaton	0.009	4.4399999999999995
minimizeautomaton	0.007	2807.37
minimizeautomaton	1e-06	0.8
cutoffstrategy	1e-06	725.97
distribution	3600.0	3600.0
minimizeautomaton	0.001	44.4
distribution	0.11	0.24
cutoffstrategy	1e-06	0.8
distribution	1e-06	1.0699999999999998
minimizeautomaton	3600.0	3600.0
minimizeautomaton	1e-06	2806.2999999999997
minimizeautomaton	1e-06	3600.0
distribution	3600.0	3600.0


==> data/second-table.csv <==
model	property	pomdp-states	pomdp-actions	pomdp-observations	heuristic	storm-result	automaton-result	automaton-size	mc-size	belief-exploration-time	automaton-time	evaluation-time	file	paynt-time	paynt-size	paynt-value
problem_paynt	Rmin	9	33	5	cutoffstrategy	3.666666667	3.666666667	3	5	0.001	1e-06	0.002	problem-paynt-cutoffstrategy.log	1.0699999999999998	3	3.666667
refuel_06	Pmax	208	565	50	distribution	0.67219	0.6721899928	3	35	0.072	0.018	0.117	refuel-06-distribution.log	2.07	1	0.350026
network_2_8_20	Rmin	4589	6973	1173	cutoffstrategy	6.556376266	128	128	871	0.418	3600.0	3600	network-2-8-20-cutoffstrategy.log	3600.0	128	128.0
problem_storm	Rmin	4	6	3	cutoffstrategy	4.750000114	4.750000045	3	6	0.001	1e-06	0.002	problem-storm-cutoffstrategy.log	0.26	1	4.0
network_prio_2_8_20	Rmax	19373	34157	4909	cutoffstrategy	534.4444533	534.4444691	1	2	1.092	12.758	41.458	network-prio-2-8-20-cutoffstrategy.log	3600.0	128	128.0
problem_storm_extended	Rmin	101	199	3	minimizeautomaton	3008.999288	98.0	1	64	0.448	0.111	0.562	problem-storm-extended-minimizeautomaton.log	0.24	1	98.0
milos_aaai97	Rmax	165	980	11	cutoffstrategy	33.13771797	33.13770041	3	7	0.051	1e-06	0.059	milos-aaai97-cutoffstrategy.log	5.08	1	29.458565
refuel_20	Pmax	6834	24763	174	minimizeautomaton	0.1384925317	0.2290466599	3	46	72.602	0.595	73.768	refuel-20-minimizeautomaton.log	3600.0	128	128.0
hallway2	Rmax	1500	7492	20	minimizeautomaton	0.04731717159	0.05653361665	12	4517	9.146	0.086	12.726	hallway2-minimizeautomaton.log	3600.0	128	128.0
stand_tiger_95	Rmax	14	50	7	minimizeautomaton	50.37724365	20.41150778	4	15	0.047	1e-06	0.059	stand-tiger-95-minimizeautomaton.log	364.48	2	2.987557
mini_hall2	Rmax	27	77	12	cutoffstrategy	2.714281826	2.714281441	3	17	0.035	0.002	0.046	mini-hall2-cutoffstrategy.log	34.01	2	2.686917
drone_4_1	Pmax	1226	2954	384	minimizeautomaton	0.7479675087	128	128	3217	0.586	3600.0	3600	drone-4-1-minimizeautomaton.log	2250.44	1	0.869102
4x3_95	Rmax	22	82	9	cutoffstrategy	0.5630104497	0.5630098928	9	28	0.004	0.002	0.009	4x3-95-cutoffstrategy.log	63.839999999999996	3	1.748412
network	Rmax	19	70	5	minimizeautomaton	160.0868451	76.9648426	4	19	0.004	1e-06	0.006	network-minimizeautomaton.log	374.25	3	280.331556
network	Rmax	19	70	5	distribution	160.0868451	157.9187924	6	19	0.004	1e-06	0.006	network-distribution.log	374.25	3	280.331556
lanes_100_combined_new	Rmin	2741	5285	11	minimizeautomaton	19936.52306	128	128	2705	70.158	3600.0	3600	lanes-100-combined-new-minimizeautomaton.log	2.85	1	10241.939783
hallway	Rmin	61	301	23	cutoffstrategy	27.32696617	inf	18	90	0.063	0.063	0.146	hallway-cutoffstrategy.log	42.61000000000001	2	15.535533
query_s2	Rmax	36	70	6	cutoffstrategy	395.6604471	395.660389	9	43	0.015	0.001	0.025	query-s2-cutoffstrategy.log	4.99	2	486.693945
drone_4_1	Pmax	1226	2954	384	distribution	0.7479675087	128	128	3217	0.59	3600.0	3600	drone-4-1-distribution.log	2250.44	1	0.869102
grid_avoid_4_01	Pmax	17	59	4	minimizeautomaton	0.7463010141	0.6707142857	3	10	0.006	1e-06	0.008	grid-avoid-4-0.1-minimizeautomaton.log	725.97	5	0.928304
network_prio_2_8_20	Rmax	19373	34157	4909	distribution	534.4444533	534.4444691	1	2	1.096	13.196	49.55	network-prio-2-8-20-distribution.log	3600.0	128	128.0
drone_4_2	Pmax	1226	2954	761	cutoffstrategy	0.8550759632	128	128	2518	0.496	3600.0	3600	drone-4-2-cutoffstrategy.log	3600.0	128	128.0
drone_8_2	Pmax	13042	32242	3195	cutoffstrategy	0.6317039733	128	128	22292	39.954	3600.0	3600	drone-8-2-cutoffstrategy.log	3600.0	128	128.0
posterior_awareness	Rmin	5	9	3	cutoffstrategy	11.99999642	11.99999714	4	5	0.001	1e-06	0.002	posterior-awareness-cutoffstrategy.log	0.8699999999999999	4	11.989908
mini_hall2	Rmax	27	77	12	distribution	2.714281826	2.714281441	3	17	0.035	0.002	0.046	mini-hall2-distribution.log	34.01	2	2.686917
grid_large_10_5	Rmin	100	397	5	minimizeautomaton	40.482221	inf	6	12	0.026	1e-06	0.028	grid-large-10-5-minimizeautomaton.log	10.16	2	38.719378
refuel_06	Pmax	208	565	50	cutoffstrategy	0.67219	0.6721899928	3	35	0.079	0.02	0.128	refuel-06-cutoffstrategy.log	2.07	1	0.350026
problem_paynt_storm_combined	Rmin	28	122	13	cutoffstrategy	8.072916688	8.07291668	6	18	0.005	0.003	0.011	problem-paynt-storm-combined-cutoffstrategy.log	349.16	3	7.666667
4x3_95	Rmax	22	82	9	minimizeautomaton	0.5630104497	0.1453871343	6	28	0.004	0.002	0.009	4x3-95-minimizeautomaton.log	63.839999999999996	3	1.748412
problem_storm_paynt_combined	Rmin	21	109	7	cutoffstrategy	8.979166544	8.979166605	7	12	0.032	0.001	0.039	problem-storm-paynt-combined-cutoffstrategy.log	44.4	3	7.666667
drone_8_2	Pmax	13042	32242	3195	distribution	0.6317039733	128	128	22292	38.254	3600.0	3600	drone-8-2-distribution.log	3600.0	128	128.0
problem_storm_extended	Rmin	101	199	3	cutoffstrategy	3008.999288	3009.000097	61	64	0.496	0.111	0.673	problem-storm-extended-cutoffstrategy.log	0.24	1	98.0
web_mall	Rmax	8	20	5	distribution	5.66607381	5.666073533	3	9	0.001	1e-06	0.002	web-mall-distribution.log	2806.2999999999997	4	6.900398
grid_large_20_5	Rmin	400	1597	17	minimizeautomaton	80.50793549	ERROR	1	2	0.104	1e-06	ERROR	grid-large-20-5-minimizeautomaton.log	3600.0	128	128.0
query_s3	Rmax	108	320	6	distribution	415.6584408	412.6661758	16	124	0.203	0.007	0.374	query-s3-distribution.log	170.69	2	486.776524
stand_tiger_95	Rmax	14	50	7	distribution	50.37724365	20.41150778	4	15	0.047	1e-06	0.059	stand-tiger-95-distribution.log	364.48	2	2.987557
grid_avoid_4_0	Pmax	17	59	4	distribution	0.7984334793	0.9285714286	6	10	0.033	1e-06	0.038	grid-avoid-4-0-distribution.log	0.8	3	0.928571
lanes_100_combined_new	Rmin	2741	5285	11	distribution	19936.52306	128	128	2705	70.534	3600.0	3600	lanes-100-combined-new-distribution.log	2.85	1	10241.939783
posterior_awareness	Rmin	5	9	3	minimizeautomaton	11.99999642	11.99999714	4	5	0.001	1e-06	0.002	posterior-awareness-minimizeautomaton.log	0.8699999999999999	4	11.989908
maze_alex	Rmin	15	54	8	distribution	8.770983685	22.2006713	16	29	0.004	0.01	0.019	maze-alex-distribution.log	4.4399999999999995	3	7.092858
4x5x2_95	Rmax	79	310	7	distribution	1.288469101	1.276098591	18	26	0.056	0.008	0.069	4x5x2-95-distribution.log	2807.37	4	2.017664
refuel_08	Pmax	470	1431	66	cutoffstrategy	0.4299007834	0.4299007784	5	60	0.385	0.217	0.705	refuel-08-cutoffstrategy.log	678.76	1	0.318862
drone_4_2	Pmax	1226	2954	761	minimizeautomaton	0.8550759632	128	128	2518	0.531	3600.0	3600	drone-4-2-minimizeautomaton.log	3600.0	128	128.0
problem_storm	Rmin	4	6	3	distribution	4.750000114	4.0	4	6	0.001	1e-06	0.002	problem-storm-distribution.log	0.26	1	4.0
refuel_20	Pmax	6834	24763	174	cutoffstrategy	0.1384925317	0.1384925354	4	46	73.436	0.607	74.948	refuel-20-cutoffstrategy.log	3600.0	128	128.0
problem_paynt_storm_combined	Rmin	28	122	13	distribution	8.072916688	7.666666667	7	18	0.004	0.003	0.009	problem-paynt-storm-combined-distribution.log	349.16	3	7.666667
network	Rmax	19	70	5	cutoffstrategy	160.0868451	160.0867868	5	19	0.007	1e-06	0.009	network-cutoffstrategy.log	374.25	3	280.331556
4x5x2_95	Rmax	79	310	7	cutoffstrategy	1.288469101	1.288469095	18	26	0.05	0.007	0.061	4x5x2-95-cutoffstrategy.log	2807.37	4	2.017664
web_mall	Rmax	8	20	5	cutoffstrategy	5.66607381	5.666073533	3	9	0.001	1e-06	0.003	web-mall-cutoffstrategy.log	2806.2999999999997	4	6.900398
grid_large_10_5	Rmin	100	397	5	cutoffstrategy	40.482221	40.482221	8	12	0.026	1e-06	0.028	grid-large-10-5-cutoffstrategy.log	10.16	2	38.719378
grid_large_10_5	Rmin	100	397	5	distribution	40.482221	inf	8	12	0.026	1e-06	0.028	grid-large-10-5-distribution.log	10.16	2	38.719378
rocks_16	Rmin	11017	54289	2761	minimizeautomaton	44.0	inf	1	9	1.738	8.96	35.812	rocks-16-minimizeautomaton.log	3600.0	128	128.0
mini_hall2	Rmax	27	77	12	minimizeautomaton	2.714281826	2.714281441	3	17	0.035	0.002	0.046	mini-hall2-minimizeautomaton.log	34.01	2	2.686917
stand_tiger_95	Rmax	14	50	7	cutoffstrategy	50.37724365	20.41150778	4	15	0.047	1e-06	0.059	stand-tiger-95-cutoffstrategy.log	364.48	2	2.987557
grid_large_30_5	Rmin	900	3597	37	cutoffstrategy	120.523539	120.523539	1	2	0.724	1e-06	0.729	grid-large-30-5-cutoffstrategy.log	3600.0	128	128.0
refuel_08	Pmax	470	1431	66	minimizeautomaton	0.4299007834	0.4406530637	4	60	0.431	0.22	0.744	refuel-08-minimizeautomaton.log	678.76	1	0.318862
drone_8_2	Pmax	13042	32242	3195	minimizeautomaton	0.6317039733	128	128	22292	38.185	3600.0	3600	drone-8-2-minimizeautomaton.log	3600.0	128	128.0
milos_aaai97	Rmax	165	980	11	minimizeautomaton	33.13771797	29.3065916	2	7	0.051	1e-06	0.053	milos-aaai97-minimizeautomaton.log	5.08	1	29.458565
rocks_12	Rmin	6553	31537	1645	distribution	38.0	38.0	2	9	0.891	3.111	9.927	rocks-12-distribution.log	3600.0	128	128.0
rocks_12	Rmin	6553	31537	1645	minimizeautomaton	38.0	inf	1	9	0.892	3.143	9.96	rocks-12-minimizeautomaton.log	3600.0	128	128.0
grid_avoid_4_01	Pmax	17	59	4	distribution	0.7463010141	0.90310625	6	10	0.006	1e-06	0.009	grid-avoid-4-0.1-distribution.log	725.97	5	0.928304
refuel_06	Pmax	208	565	50	minimizeautomaton	0.67219	0.6721899928	2	35	0.069	0.018	0.111	refuel-06-minimizeautomaton.log	2.07	1	0.350026
problem_paynt	Rmin	9	33	5	minimizeautomaton	3.666666667	3.666666667	3	5	0.001	1e-06	0.002	problem-paynt-minimizeautomaton.log	1.0699999999999998	3	3.666667
hallway2	Rmax	1500	7492	20	distribution	0.04731717159	0.1561470206	17	4517	8.555	0.09	14.698	hallway2-distribution.log	3600.0	128	128.0
network_3_8_20	Rmin	17253	30597	2205	distribution	11.90755551	128	128	1849	3.749	3600.0	3600	network-3-8-20-distribution.log	3600.0	128	128.0
rocks_16	Rmin	11017	54289	2761	distribution	44.0	44.0	2	9	1.742	8.936	37.714	rocks-16-distribution.log	3600.0	128	128.0
query_s2	Rmax	36	70	6	distribution	395.6604471	391.9017684	9	43	0.016	0.002	0.026	query-s2-distribution.log	4.99	2	486.693945
maze_alex	Rmin	15	54	8	cutoffstrategy	8.770983685	8.770984631	16	29	0.004	0.009	0.018	maze-alex-cutoffstrategy.log	4.4399999999999995	3	7.092858
query_s3	Rmax	108	320	6	minimizeautomaton	415.6584408	345.9100023	8	124	0.204	0.007	0.275	query-s3-minimizeautomaton.log	170.69	2	486.776524
network_3_8_20	Rmin	17253	30597	2205	cutoffstrategy	11.90755551	128	128	1849	3.55	3600.0	3600	network-3-8-20-cutoffstrategy.log	3600.0	128	128.0
drone_4_1	Pmax	1226	2954	384	cutoffstrategy	0.7479675087	128	128	3217	0.582	3600.0	3600	drone-4-1-cutoffstrategy.log	2250.44	1	0.869102
network_prio_2_8_20	Rmax	19373	34157	4909	minimizeautomaton	534.4444533	ERROR	1	2	1.068	13.297	ERROR	network-prio-2-8-20-minimizeautomaton.log	3600.0	128	128.0
4x3_95	Rmax	22	82	9	distribution	0.5630104497	0.7587359993	9	28	0.004	0.002	0.008	4x3-95-distribution.log	63.839999999999996	3	1.748412
problem_storm	Rmin	4	6	3	minimizeautomaton	4.750000114	4.0	1	6	0.001	1e-06	0.002	problem-storm-minimizeautomaton.log	0.26	1	4.0
problem_paynt_storm_combined	Rmin	28	122	13	minimizeautomaton	8.072916688	7.666666667	3	18	0.004	0.003	0.01	problem-paynt-storm-combined-minimizeautomaton.log	349.16	3	7.666667
grid_large_20_5	Rmin	400	1597	17	cutoffstrategy	80.50793549	80.50793549	1	2	0.103	1e-06	0.106	grid-large-20-5-cutoffstrategy.log	3600.0	128	128.0
query_s3	Rmax	108	320	6	cutoffstrategy	415.6584408	415.6579912	16	124	0.206	0.007	0.379	query-s3-cutoffstrategy.log	170.69	2	486.776524
hallway2	Rmax	1500	7492	20	cutoffstrategy	0.04731717159	0.04731716381	16	4517	9.105	0.086	14.843	hallway2-cutoffstrategy.log	3600.0	128	128.0
hallway	Rmin	61	301	23	minimizeautomaton	27.32696617	inf	14	90	0.064	0.063	0.145	hallway-minimizeautomaton.log	42.61000000000001	2	15.535533
milos_aaai97	Rmax	165	980	11	distribution	33.13771797	30.94377889	4	7	0.052	1e-06	0.055	milos-aaai97-distribution.log	5.08	1	29.458565
network_2_8_20	Rmin	4589	6973	1173	minimizeautomaton	6.556376266	128	128	871	0.458	3600.0	3600	network-2-8-20-minimizeautomaton.log	3600.0	128	128.0
hallway	Rmin	61	301	23	distribution	27.32696617	inf	18	90	0.064	0.063	0.146	hallway-distribution.log	42.61000000000001	2	15.535533
grid_large_20_5	Rmin	400	1597	17	distribution	80.50793549	80.50793549	1	2	0.101	1e-06	0.104	grid-large-20-5-distribution.log	3600.0	128	128.0
problem_storm_paynt_combined	Rmin	21	109	7	distribution	8.979166544	inf	7	12	0.032	0.001	0.038	problem-storm-paynt-combined-distribution.log	44.4	3	7.666667
refuel_20	Pmax	6834	24763	174	distribution	0.1384925317	0.2304306468	4	46	72.375	0.595	73.589	refuel-20-distribution.log	3600.0	128	128.0
lanes_100_combined_new	Rmin	2741	5285	11	cutoffstrategy	19936.52306	128	128	2705	70.431	3600.0	3600	lanes-100-combined-new-cutoffstrategy.log	2.85	1	10241.939783
rocks_12	Rmin	6553	31537	1645	cutoffstrategy	38.0	38.0	2	9	0.922	3.1	13.281	rocks-12-cutoffstrategy.log	3600.0	128	128.0
rocks_16	Rmin	11017	54289	2761	cutoffstrategy	44.0	44.0	2	9	1.736	8.891	34.054	rocks-16-cutoffstrategy.log	3600.0	128	128.0
refuel_08	Pmax	470	1431	66	distribution	0.4299007834	0.4323404151	5	60	0.434	0.221	0.751	refuel-08-distribution.log	678.76	1	0.318862
posterior_awareness	Rmin	5	9	3	distribution	11.99999642	11.99999714	4	5	0.001	1e-06	0.002	posterior-awareness-distribution.log	0.8699999999999999	4	11.989908
grid_large_30_5	Rmin	900	3597	37	distribution	120.523539	120.523539	1	2	0.711	1e-06	0.717	grid-large-30-5-distribution.log	3600.0	128	128.0
query_s2	Rmax	36	70	6	minimizeautomaton	395.6604471	343.9366594	4	43	0.014	0.001	0.02	query-s2-minimizeautomaton.log	4.99	2	486.693945
maze_alex	Rmin	15	54	8	minimizeautomaton	8.770983685	7.093673119	8	29	0.003	0.009	0.015	maze-alex-minimizeautomaton.log	4.4399999999999995	3	7.092858
4x5x2_95	Rmax	79	310	7	minimizeautomaton	1.288469101	1.259414522	16	26	0.05	0.007	0.061	4x5x2-95-minimizeautomaton.log	2807.37	4	2.017664
grid_avoid_4_0	Pmax	17	59	4	minimizeautomaton	0.7984334793	0.7142857143	3	10	0.033	1e-06	0.038	grid-avoid-4-0-minimizeautomaton.log	0.8	3	0.928571
grid_avoid_4_01	Pmax	17	59	4	cutoffstrategy	0.7463010141	0.7463008502	5	10	0.006	1e-06	0.009	grid-avoid-4-0.1-cutoffstrategy.log	725.97	5	0.928304
drone_4_2	Pmax	1226	2954	761	distribution	0.8550759632	128	128	2518	0.536	3600.0	3600	drone-4-2-distribution.log	3600.0	128	128.0
problem_storm_paynt_combined	Rmin	21	109	7	minimizeautomaton	8.979166544	7.666666667	3	12	0.032	0.001	0.038	problem-storm-paynt-combined-minimizeautomaton.log	44.4	3	7.666667
problem_storm_extended	Rmin	101	199	3	distribution	3008.999288	98.0	62	64	0.449	0.11	0.568	problem-storm-extended-distribution.log	0.24	1	98.0
grid_avoid_4_0	Pmax	17	59	4	cutoffstrategy	0.7984334793	0.798433363	5	10	0.033	1e-06	0.038	grid-avoid-4-0-cutoffstrategy.log	0.8	3	0.928571
problem_paynt	Rmin	9	33	5	distribution	3.666666667	3.666666667	3	5	0.002	1e-06	0.003	problem-paynt-distribution.log	1.0699999999999998	3	3.666667
network_3_8_20	Rmin	17253	30597	2205	minimizeautomaton	11.90755551	128	128	1849	3.736	3600.0	3600	network-3-8-20-minimizeautomaton.log	3600.0	128	128.0
web_mall	Rmax	8	20	5	minimizeautomaton	5.66607381	5.666073533	3	9	0.003	1e-06	0.004	web-mall-minimizeautomaton.log	2806.2999999999997	4	6.900398
grid_large_30_5	Rmin	900	3597	37	minimizeautomaton	120.523539	ERROR	1	2	0.712	1e-06	ERROR	grid-large-30-5-minimizeautomaton.log	3600.0	128	128.0
network_2_8_20	Rmin	4589	6973	1173	distribution	6.556376266	128	128	871	0.458	3600.0	3600	network-2-8-20-distribution.log	3600.0	128	128.0


==> data/sizes-hist.csv <==
size	num-cutoff	num-distribution	num-minimize
1	3	3	7
2	2	2	2
3	6	4	8
4	3	5	5
5	4	1	0
6	1	3	2
7	1	2	0
8	1	1	2
9	2	2	0
10	5	5	3
11	1	1	0


==> data/storm-size.csv <==
model	property	pomdp-states	pomdp-actions	pomdp-observations	heuristic	storm-result	automaton-result	automaton-size	mc-size	belief-exploration-time	automaton-time	evaluation-time	file	paynt-time	paynt-size	paynt-value
problem_paynt	Rmin	9	33	5	cutoffstrategy	3.666666667	3.666666667	3	5	0.001	1e-06	0.002	problem-paynt-cutoffstrategy.log	1.0699999999999998	3	3.666667
refuel_06	Pmax	208	565	50	distribution	0.67219	0.6721899928	3	35	0.072	0.018	0.117	refuel-06-distribution.log	2.07	1	0.350026
network_2_8_20	Rmin	4589	6973	1173	cutoffstrategy	6.556376266	8192	8192	871	0.418	TO	TO	network-2-8-20-cutoffstrategy.log	3600.0	8192	8192.0
problem_storm	Rmin	4	6	3	cutoffstrategy	4.750000114	4.750000045	3	6	0.001	1e-06	0.002	problem-storm-cutoffstrategy.log	0.26	1	4.0
network_prio_2_8_20	Rmax	19373	34157	4909	cutoffstrategy	534.4444533	534.4444691	1	2	1.092	12.758	41.458	network-prio-2-8-20-cutoffstrategy.log	3600.0	8192	8192.0
problem_storm_extended	Rmin	101	199	3	minimizeautomaton	3008.999288	98.0	1	64	0.448	0.111	0.562	problem-storm-extended-minimizeautomaton.log	0.24	1	98.0
milos_aaai97	Rmax	165	980	11	cutoffstrategy	33.13771797	33.13770041	3	7	0.051	1e-06	0.059	milos-aaai97-cutoffstrategy.log	5.08	1	29.458565
refuel_20	Pmax	6834	24763	174	minimizeautomaton	0.1384925317	0.2290466599	3	46	72.602	0.595	73.768	refuel-20-minimizeautomaton.log	3600.0	8192	8192.0
hallway2	Rmax	1500	7492	20	minimizeautomaton	0.04731717159	0.05653361665	12	4517	9.146	0.086	12.726	hallway2-minimizeautomaton.log	3600.0	8192	8192.0
stand_tiger_95	Rmax	14	50	7	minimizeautomaton	50.37724365	20.41150778	4	15	0.047	1e-06	0.059	stand-tiger-95-minimizeautomaton.log	364.48	2	2.987557
mini_hall2	Rmax	27	77	12	cutoffstrategy	2.714281826	2.714281441	3	17	0.035	0.002	0.046	mini-hall2-cutoffstrategy.log	34.01	2	2.686917
drone_4_1	Pmax	1226	2954	384	minimizeautomaton	0.7479675087	8192	8192	3217	0.586	TO	TO	drone-4-1-minimizeautomaton.log	2250.44	1	0.869102
4x3_95	Rmax	22	82	9	cutoffstrategy	0.5630104497	0.5630098928	9	28	0.004	0.002	0.009	4x3-95-cutoffstrategy.log	63.839999999999996	3	1.748412
network	Rmax	19	70	5	minimizeautomaton	160.0868451	76.9648426	4	19	0.004	1e-06	0.006	network-minimizeautomaton.log	374.25	3	280.331556
network	Rmax	19	70	5	distribution	160.0868451	157.9187924	6	19	0.004	1e-06	0.006	network-distribution.log	374.25	3	280.331556
lanes_100_combined_new	Rmin	2741	5285	11	minimizeautomaton	19936.52306	8192	8192	2705	70.158	TO	TO	lanes-100-combined-new-minimizeautomaton.log	2.85	1	10241.939783
hallway	Rmin	61	301	23	cutoffstrategy	27.32696617	inf	18	90	0.063	0.063	0.146	hallway-cutoffstrategy.log	42.61000000000001	2	15.535533
query_s2	Rmax	36	70	6	cutoffstrategy	395.6604471	395.660389	9	43	0.015	0.001	0.025	query-s2-cutoffstrategy.log	4.99	2	486.693945
drone_4_1	Pmax	1226	2954	384	distribution	0.7479675087	8192	8192	3217	0.59	TO	TO	drone-4-1-distribution.log	2250.44	1	0.869102
grid_avoid_4_01	Pmax	17	59	4	minimizeautomaton	0.7463010141	0.6707142857	3	10	0.006	1e-06	0.008	grid-avoid-4-0.1-minimizeautomaton.log	725.97	5	0.928304
network_prio_2_8_20	Rmax	19373	34157	4909	distribution	534.4444533	534.4444691	1	2	1.096	13.196	49.55	network-prio-2-8-20-distribution.log	3600.0	8192	8192.0
drone_4_2	Pmax	1226	2954	761	cutoffstrategy	0.8550759632	8192	8192	2518	0.496	TO	TO	drone-4-2-cutoffstrategy.log	3600.0	8192	8192.0
drone_8_2	Pmax	13042	32242	3195	cutoffstrategy	0.6317039733	8192	8192	22292	39.954	TO	TO	drone-8-2-cutoffstrategy.log	3600.0	8192	8192.0
posterior_awareness	Rmin	5	9	3	cutoffstrategy	11.99999642	11.99999714	4	5	0.001	1e-06	0.002	posterior-awareness-cutoffstrategy.log	0.8699999999999999	4	11.989908
mini_hall2	Rmax	27	77	12	distribution	2.714281826	2.714281441	3	17	0.035	0.002	0.046	mini-hall2-distribution.log	34.01	2	2.686917
grid_large_10_5	Rmin	100	397	5	minimizeautomaton	40.482221	inf	6	12	0.026	1e-06	0.028	grid-large-10-5-minimizeautomaton.log	10.16	2	38.719378
refuel_06	Pmax	208	565	50	cutoffstrategy	0.67219	0.6721899928	3	35	0.079	0.02	0.128	refuel-06-cutoffstrategy.log	2.07	1	0.350026
problem_paynt_storm_combined	Rmin	28	122	13	cutoffstrategy	8.072916688	8.07291668	6	18	0.005	0.003	0.011	problem-paynt-storm-combined-cutoffstrategy.log	349.16	3	7.666667
4x3_95	Rmax	22	82	9	minimizeautomaton	0.5630104497	0.1453871343	6	28	0.004	0.002	0.009	4x3-95-minimizeautomaton.log	63.839999999999996	3	1.748412
problem_storm_paynt_combined	Rmin	21	109	7	cutoffstrategy	8.979166544	8.979166605	7	12	0.032	0.001	0.039	problem-storm-paynt-combined-cutoffstrategy.log	44.4	3	7.666667
drone_8_2	Pmax	13042	32242	3195	distribution	0.6317039733	8192	8192	22292	38.254	TO	TO	drone-8-2-distribution.log	3600.0	8192	8192.0
problem_storm_extended	Rmin	101	199	3	cutoffstrategy	3008.999288	3009.000097	61	64	0.496	0.111	0.673	problem-storm-extended-cutoffstrategy.log	0.24	1	98.0
web_mall	Rmax	8	20	5	distribution	5.66607381	5.666073533	3	9	0.001	1e-06	0.002	web-mall-distribution.log	2806.2999999999997	4	6.900398
grid_large_20_5	Rmin	400	1597	17	minimizeautomaton	80.50793549	ERROR	1	2	0.104	1e-06	ERROR	grid-large-20-5-minimizeautomaton.log	3600.0	8192	8192.0
query_s3	Rmax	108	320	6	distribution	415.6584408	412.6661758	16	124	0.203	0.007	0.374	query-s3-distribution.log	170.69	2	486.776524
stand_tiger_95	Rmax	14	50	7	distribution	50.37724365	20.41150778	4	15	0.047	1e-06	0.059	stand-tiger-95-distribution.log	364.48	2	2.987557
grid_avoid_4_0	Pmax	17	59	4	distribution	0.7984334793	0.9285714286	6	10	0.033	1e-06	0.038	grid-avoid-4-0-distribution.log	0.8	3	0.928571
lanes_100_combined_new	Rmin	2741	5285	11	distribution	19936.52306	8192	8192	2705	70.534	TO	TO	lanes-100-combined-new-distribution.log	2.85	1	10241.939783
posterior_awareness	Rmin	5	9	3	minimizeautomaton	11.99999642	11.99999714	4	5	0.001	1e-06	0.002	posterior-awareness-minimizeautomaton.log	0.8699999999999999	4	11.989908
maze_alex	Rmin	15	54	8	distribution	8.770983685	22.2006713	16	29	0.004	0.01	0.019	maze-alex-distribution.log	4.4399999999999995	3	7.092858
4x5x2_95	Rmax	79	310	7	distribution	1.288469101	1.276098591	18	26	0.056	0.008	0.069	4x5x2-95-distribution.log	2807.37	4	2.017664
refuel_08	Pmax	470	1431	66	cutoffstrategy	0.4299007834	0.4299007784	5	60	0.385	0.217	0.705	refuel-08-cutoffstrategy.log	678.76	1	0.318862
drone_4_2	Pmax	1226	2954	761	minimizeautomaton	0.8550759632	8192	8192	2518	0.531	TO	TO	drone-4-2-minimizeautomaton.log	3600.0	8192	8192.0
problem_storm	Rmin	4	6	3	distribution	4.750000114	4.0	4	6	0.001	1e-06	0.002	problem-storm-distribution.log	0.26	1	4.0
refuel_20	Pmax	6834	24763	174	cutoffstrategy	0.1384925317	0.1384925354	4	46	73.436	0.607	74.948	refuel-20-cutoffstrategy.log	3600.0	8192	8192.0
problem_paynt_storm_combined	Rmin	28	122	13	distribution	8.072916688	7.666666667	7	18	0.004	0.003	0.009	problem-paynt-storm-combined-distribution.log	349.16	3	7.666667
network	Rmax	19	70	5	cutoffstrategy	160.0868451	160.0867868	5	19	0.007	1e-06	0.009	network-cutoffstrategy.log	374.25	3	280.331556
4x5x2_95	Rmax	79	310	7	cutoffstrategy	1.288469101	1.288469095	18	26	0.05	0.007	0.061	4x5x2-95-cutoffstrategy.log	2807.37	4	2.017664
web_mall	Rmax	8	20	5	cutoffstrategy	5.66607381	5.666073533	3	9	0.001	1e-06	0.003	web-mall-cutoffstrategy.log	2806.2999999999997	4	6.900398
grid_large_10_5	Rmin	100	397	5	cutoffstrategy	40.482221	40.482221	8	12	0.026	1e-06	0.028	grid-large-10-5-cutoffstrategy.log	10.16	2	38.719378
grid_large_10_5	Rmin	100	397	5	distribution	40.482221	inf	8	12	0.026	1e-06	0.028	grid-large-10-5-distribution.log	10.16	2	38.719378
rocks_16	Rmin	11017	54289	2761	minimizeautomaton	44.0	inf	1	9	1.738	8.96	35.812	rocks-16-minimizeautomaton.log	3600.0	8192	8192.0
mini_hall2	Rmax	27	77	12	minimizeautomaton	2.714281826	2.714281441	3	17	0.035	0.002	0.046	mini-hall2-minimizeautomaton.log	34.01	2	2.686917
stand_tiger_95	Rmax	14	50	7	cutoffstrategy	50.37724365	20.41150778	4	15	0.047	1e-06	0.059	stand-tiger-95-cutoffstrategy.log	364.48	2	2.987557
grid_large_30_5	Rmin	900	3597	37	cutoffstrategy	120.523539	120.523539	1	2	0.724	1e-06	0.729	grid-large-30-5-cutoffstrategy.log	3600.0	8192	8192.0
refuel_08	Pmax	470	1431	66	minimizeautomaton	0.4299007834	0.4406530637	4	60	0.431	0.22	0.744	refuel-08-minimizeautomaton.log	678.76	1	0.318862
drone_8_2	Pmax	13042	32242	3195	minimizeautomaton	0.6317039733	8192	8192	22292	38.185	TO	TO	drone-8-2-minimizeautomaton.log	3600.0	8192	8192.0
milos_aaai97	Rmax	165	980	11	minimizeautomaton	33.13771797	29.3065916	2	7	0.051	1e-06	0.053	milos-aaai97-minimizeautomaton.log	5.08	1	29.458565
rocks_12	Rmin	6553	31537	1645	distribution	38.0	38.0	2	9	0.891	3.111	9.927	rocks-12-distribution.log	3600.0	8192	8192.0
rocks_12	Rmin	6553	31537	1645	minimizeautomaton	38.0	inf	1	9	0.892	3.143	9.96	rocks-12-minimizeautomaton.log	3600.0	8192	8192.0
grid_avoid_4_01	Pmax	17	59	4	distribution	0.7463010141	0.90310625	6	10	0.006	1e-06	0.009	grid-avoid-4-0.1-distribution.log	725.97	5	0.928304
refuel_06	Pmax	208	565	50	minimizeautomaton	0.67219	0.6721899928	2	35	0.069	0.018	0.111	refuel-06-minimizeautomaton.log	2.07	1	0.350026
problem_paynt	Rmin	9	33	5	minimizeautomaton	3.666666667	3.666666667	3	5	0.001	1e-06	0.002	problem-paynt-minimizeautomaton.log	1.0699999999999998	3	3.666667
hallway2	Rmax	1500	7492	20	distribution	0.04731717159	0.1561470206	17	4517	8.555	0.09	14.698	hallway2-distribution.log	3600.0	8192	8192.0
network_3_8_20	Rmin	17253	30597	2205	distribution	11.90755551	8192	8192	1849	3.749	TO	TO	network-3-8-20-distribution.log	3600.0	8192	8192.0
rocks_16	Rmin	11017	54289	2761	distribution	44.0	44.0	2	9	1.742	8.936	37.714	rocks-16-distribution.log	3600.0	8192	8192.0
query_s2	Rmax	36	70	6	distribution	395.6604471	391.9017684	9	43	0.016	0.002	0.026	query-s2-distribution.log	4.99	2	486.693945
maze_alex	Rmin	15	54	8	cutoffstrategy	8.770983685	8.770984631	16	29	0.004	0.009	0.018	maze-alex-cutoffstrategy.log	4.4399999999999995	3	7.092858
query_s3	Rmax	108	320	6	minimizeautomaton	415.6584408	345.9100023	8	124	0.204	0.007	0.275	query-s3-minimizeautomaton.log	170.69	2	486.776524
network_3_8_20	Rmin	17253	30597	2205	cutoffstrategy	11.90755551	8192	8192	1849	3.55	TO	TO	network-3-8-20-cutoffstrategy.log	3600.0	8192	8192.0
drone_4_1	Pmax	1226	2954	384	cutoffstrategy	0.7479675087	8192	8192	3217	0.582	TO	TO	drone-4-1-cutoffstrategy.log	2250.44	1	0.869102
network_prio_2_8_20	Rmax	19373	34157	4909	minimizeautomaton	534.4444533	ERROR	1	2	1.068	13.297	ERROR	network-prio-2-8-20-minimizeautomaton.log	3600.0	8192	8192.0
4x3_95	Rmax	22	82	9	distribution	0.5630104497	0.7587359993	9	28	0.004	0.002	0.008	4x3-95-distribution.log	63.839999999999996	3	1.748412
problem_storm	Rmin	4	6	3	minimizeautomaton	4.750000114	4.0	1	6	0.001	1e-06	0.002	problem-storm-minimizeautomaton.log	0.26	1	4.0
problem_paynt_storm_combined	Rmin	28	122	13	minimizeautomaton	8.072916688	7.666666667	3	18	0.004	0.003	0.01	problem-paynt-storm-combined-minimizeautomaton.log	349.16	3	7.666667
grid_large_20_5	Rmin	400	1597	17	cutoffstrategy	80.50793549	80.50793549	1	2	0.103	1e-06	0.106	grid-large-20-5-cutoffstrategy.log	3600.0	8192	8192.0
query_s3	Rmax	108	320	6	cutoffstrategy	415.6584408	415.6579912	16	124	0.206	0.007	0.379	query-s3-cutoffstrategy.log	170.69	2	486.776524
hallway2	Rmax	1500	7492	20	cutoffstrategy	0.04731717159	0.04731716381	16	4517	9.105	0.086	14.843	hallway2-cutoffstrategy.log	3600.0	8192	8192.0
hallway	Rmin	61	301	23	minimizeautomaton	27.32696617	inf	14	90	0.064	0.063	0.145	hallway-minimizeautomaton.log	42.61000000000001	2	15.535533
milos_aaai97	Rmax	165	980	11	distribution	33.13771797	30.94377889	4	7	0.052	1e-06	0.055	milos-aaai97-distribution.log	5.08	1	29.458565
network_2_8_20	Rmin	4589	6973	1173	minimizeautomaton	6.556376266	8192	8192	871	0.458	TO	TO	network-2-8-20-minimizeautomaton.log	3600.0	8192	8192.0
hallway	Rmin	61	301	23	distribution	27.32696617	inf	18	90	0.064	0.063	0.146	hallway-distribution.log	42.61000000000001	2	15.535533
grid_large_20_5	Rmin	400	1597	17	distribution	80.50793549	80.50793549	1	2	0.101	1e-06	0.104	grid-large-20-5-distribution.log	3600.0	8192	8192.0
problem_storm_paynt_combined	Rmin	21	109	7	distribution	8.979166544	inf	7	12	0.032	0.001	0.038	problem-storm-paynt-combined-distribution.log	44.4	3	7.666667
refuel_20	Pmax	6834	24763	174	distribution	0.1384925317	0.2304306468	4	46	72.375	0.595	73.589	refuel-20-distribution.log	3600.0	8192	8192.0
lanes_100_combined_new	Rmin	2741	5285	11	cutoffstrategy	19936.52306	8192	8192	2705	70.431	TO	TO	lanes-100-combined-new-cutoffstrategy.log	2.85	1	10241.939783
rocks_12	Rmin	6553	31537	1645	cutoffstrategy	38.0	38.0	2	9	0.922	3.1	13.281	rocks-12-cutoffstrategy.log	3600.0	8192	8192.0
rocks_16	Rmin	11017	54289	2761	cutoffstrategy	44.0	44.0	2	9	1.736	8.891	34.054	rocks-16-cutoffstrategy.log	3600.0	8192	8192.0
refuel_08	Pmax	470	1431	66	distribution	0.4299007834	0.4323404151	5	60	0.434	0.221	0.751	refuel-08-distribution.log	678.76	1	0.318862
posterior_awareness	Rmin	5	9	3	distribution	11.99999642	11.99999714	4	5	0.001	1e-06	0.002	posterior-awareness-distribution.log	0.8699999999999999	4	11.989908
grid_large_30_5	Rmin	900	3597	37	distribution	120.523539	120.523539	1	2	0.711	1e-06	0.717	grid-large-30-5-distribution.log	3600.0	8192	8192.0
query_s2	Rmax	36	70	6	minimizeautomaton	395.6604471	343.9366594	4	43	0.014	0.001	0.02	query-s2-minimizeautomaton.log	4.99	2	486.693945
maze_alex	Rmin	15	54	8	minimizeautomaton	8.770983685	7.093673119	8	29	0.003	0.009	0.015	maze-alex-minimizeautomaton.log	4.4399999999999995	3	7.092858
4x5x2_95	Rmax	79	310	7	minimizeautomaton	1.288469101	1.259414522	16	26	0.05	0.007	0.061	4x5x2-95-minimizeautomaton.log	2807.37	4	2.017664
grid_avoid_4_0	Pmax	17	59	4	minimizeautomaton	0.7984334793	0.7142857143	3	10	0.033	1e-06	0.038	grid-avoid-4-0-minimizeautomaton.log	0.8	3	0.928571
grid_avoid_4_01	Pmax	17	59	4	cutoffstrategy	0.7463010141	0.7463008502	5	10	0.006	1e-06	0.009	grid-avoid-4-0.1-cutoffstrategy.log	725.97	5	0.928304
drone_4_2	Pmax	1226	2954	761	distribution	0.8550759632	8192	8192	2518	0.536	TO	TO	drone-4-2-distribution.log	3600.0	8192	8192.0
problem_storm_paynt_combined	Rmin	21	109	7	minimizeautomaton	8.979166544	7.666666667	3	12	0.032	0.001	0.038	problem-storm-paynt-combined-minimizeautomaton.log	44.4	3	7.666667
problem_storm_extended	Rmin	101	199	3	distribution	3008.999288	98.0	62	64	0.449	0.11	0.568	problem-storm-extended-distribution.log	0.24	1	98.0
grid_avoid_4_0	Pmax	17	59	4	cutoffstrategy	0.7984334793	0.798433363	5	10	0.033	1e-06	0.038	grid-avoid-4-0-cutoffstrategy.log	0.8	3	0.928571
problem_paynt	Rmin	9	33	5	distribution	3.666666667	3.666666667	3	5	0.002	1e-06	0.003	problem-paynt-distribution.log	1.0699999999999998	3	3.666667
network_3_8_20	Rmin	17253	30597	2205	minimizeautomaton	11.90755551	8192	8192	1849	3.736	TO	TO	network-3-8-20-minimizeautomaton.log	3600.0	8192	8192.0
web_mall	Rmax	8	20	5	minimizeautomaton	5.66607381	5.666073533	3	9	0.003	1e-06	0.004	web-mall-minimizeautomaton.log	2806.2999999999997	4	6.900398
grid_large_30_5	Rmin	900	3597	37	minimizeautomaton	120.523539	ERROR	1	2	0.712	1e-06	ERROR	grid-large-30-5-minimizeautomaton.log	3600.0	8192	8192.0
network_2_8_20	Rmin	4589	6973	1173	distribution	6.556376266	8192	8192	871	0.458	TO	TO	network-2-8-20-distribution.log	3600.0	8192	8192.0

